Optimal strategies for measuring gas-phase metallicities in intermediate-redshift non-AGN and AGN-host galaxies using future instrumentation

Resolved measurements of gas-phase metallicities in galaxies that both do and do not host active galactic nuclei (AGN) are crucial for understanding the role of AGN in regulating galaxy growth over cosmic time. Recent work at $z=0$ has demonstrated that a self-consistent comparison of metallicities in AGN-host and non-AGN galaxies can be conducted within a Bayesian framework given sufficient coverage of rest-frame optical emission lines. The next generation of adaptive optics-assisted optical and near-infrared integral field spectrographs promise to deliver the improved sensitivity and spatial resolution required conduct comparable measurements at intermediate redshift ($z\sim 1-3$), albeit with a restricted set of emission lines dictated by the various filter and grating combinations available. In this work, we explore optimal strategies for recovering the metallicities of both AGN-host and non-AGN galaxies given these constraints. We consider suites of emission lines that will be practical to obtain at different redshifts, and test a range of strategies to measure metallicity using just these lines, evaluating their performance by comparison to measurements using all the lines to which we have access in $z=0$ optical spectra. Our results facilitate straightforward estimates of exposure times required by future instruments to reach specified accuracy goals in a range of redshift windows using optimal sets of lines, enabling the development of efficient observing strategies for future surveys. This study can be extended to spatially resolved galaxies in order to design optimal strategies for measuring metallicity fluctuation maps in addition to the mean metallicities we consider here.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
